Stationary solutions of driven fourth- and sixth-order Cahn-Hilliard type equations

New types of stationary solutions of a one-dimensional driven sixth-order Cahn-Hilliard type equation that arises as a model for epitaxially growing nano-structures such as quantum dots, are derived by an extension of the method of matched asymptotic expansions that retains exponentially small terms. This method yields analytical expressions for far-field behavior as well as the widths of the humps of these spatially non-monotone solutions in the limit of small driving force strength which is the deposition rate in case of epitaxial growth. These solutions extend the family of the monotone kink and antikink solutions. The hump spacing is related to solutions of the Lambert $W$ function. Using phase space analysis for the corresponding fifth-order dynamical system, we use a numerical technique that enables the efficient and accurate tracking of the solution branches, where the asymptotic solutions are used as initial input. Additionally, our approach is first demonstrated for the related but simpler driven fourth-order Cahn-Hilliard equation, also known as the convective Cahn-Hilliard equation.

==> conclusion.txt <==


We have demonstrated that a sixth-order generalization
of the convective Cahn-Hilliard
equation admits stationary solutions connecting constant values.
As for the fourth-order convective Cahn-Hilliard solution,
these include a simple base solution, which is monotone
for CCH and "almost" monotone for HCCH. But more complex
solutions, containing multiple humps, are also possible
for each value of the forcing parameter $\delta$,
given particular values of the integration constant $A(\delta)$.
These nonmonotone stationary solutions constitute an essential
part of the solution structure for this higher-order Cahn-Hilliard
type equation.
We have demonstrated this via a numerical investigation
of the phase space in which we are able to follow solution
branches. For the simplest of the multi-humped solutions,
the $het_1$ branch,
careful use of matched asymptotics that accounts
for exponentially small terms allows us to find an
solution which yields both the length scale for
the solution (the ``hump length'')
and the parameter value $A(\delta)$
at which it occurs, in the limit of small $\delta$.
Extension of the analysis to higher branches appears
feasible, though the matching details are tedious.
Our numerical evidence suggests that similarly
simiple asymptotic expressions hold for these
branches, for both the CCH and HCCH equations.
%
% The length scale increases (logarithmically) slowly
% as $\delta$ approaches zero.
% 
Physically, these solutions may represent situations where
the edge energy regularization represented in \rf{hcch}
fails to produce a smooth transition between facets.
%
% Q: what could one control in an experiment?
%

Various issues, such as stability of these solutions
 are presently being considered in the light of applications 
of the HCCH equation as a model for the morphology and dynamics of
quantum dots. In particular, how do adjacent internal layers
 derived from these solutions interact, and
what is their effect on 
the coarsening behaviour in large spatial domains?
Savina \etal \cite{SGD03} have begun an investigation
of these questions by numerical simulation of \cite{hcch};
it is likely that asymptotics can yield further insights.
 
Physically, further interesting questions relate to the extension
of the HCCH model to richer models for the energetics
of facetted surfaces, and extending the model to three dimensions.

